Opportunistic Cooperation Strategies for Multiple Access Relay Channels with Compute-and-Forward

This paper studies the application of compute-and-forward to multiple access relay channels (MARC). Despite its promising advantage of improving network throughput, it is not straightforward to apply compute-and-forward to the MARC. This paper proposes two efficient cooperation strategies for the MARC with compute-and-forward. Both proposed strategies are opportunistic in the sense that the cooperation between the relay and the destination are performed only when it is needed for the sake of high transmission efficiency. In the first strategy, the relay helps the destination by sending its local optimal integer coefficient vector without taking into account that the resulting integer coefficient matrix at the destination is full rank. In contrast, in the second strategy, the relay forwards its ``best'' coefficient vector that always ensures a full rank coefficient matrix at the destination. Both of the proposed strategies achieve twice the network throughput of the existing strategies at high signal-to-noise power ratio (SNR). They also have lower outage probability, independent of relay placement. Furthermore, the first strategy nearly achieves diversity gain of order two, and the second one achieves exactly the diversity gain of order two, which cannot be achieved by the existing strategies.

==> data/integer-coef-prob/integ-coef-snr-10.dat <==
# integer coefficient appearance probability wih SNR = 10 db
# two users

integ	integ_num	trial_num
0	1996473	4000000
1	1833684	4000000
2	158787	4000000
3	10515	4000000
4	528	4000000
5	13	4000000
6	0	4000000
7	0	4000000
8	0	4000000
9	0	4000000
10	0	4000000

==> data/integer-coef-prob/integ-coef-snr-20.dat <==
# integer coefficient appearance probability wih SNR = 20 db
# two users

integ	integ_num	trial_num
0	1275692	4000000
1	1737373	4000000
2	674110	4000000
3	227287	4000000
4	59609	4000000
5	15783	4000000
6	5857	4000000
7	2437	4000000
8	1105	4000000
9	466	4000000
10	168	4000000
11	71	4000000
12	25	4000000
13	11	4000000
14	6	4000000
15	0	4000000
16	0	4000000
17	0	4000000
18	0	4000000
19	0	4000000
20	0	4000000
21	0	4000000
22	0	4000000
23	0	4000000
24	0	4000000
25	0	4000000
26	0	4000000
27	0	4000000
28	0	4000000
29	0	4000000
30	0	4000000
31	0	4000000
32	0	4000000
33	0	4000000
34	0	4000000
35	0	4000000
36	0	4000000
37	0	4000000
38	0	4000000
39	0	4000000
40	0	4000000
41	0	4000000
42	0	4000000
43	0	4000000
44	0	4000000
45	0	4000000
46	0	4000000
47	0	4000000
48	0	4000000
49	0	4000000
50	0	4000000


==> data/integer-coef-prob/integ-coef-snr-30.dat <==
# integer coefficient appearance probability wih SNR = 30 db
# two users

integ	integ_num	trial_num

0	918988	4000000
1	1458895	4000000
2	840536	4000000
3	450127	4000000
4	218596	4000000
5	81655	4000000
6	24901	4000000
7	5513	4000000
8	724	4000000
9	60	4000000
10	5	4000000
11	0	4000000
12	0	4000000
13	0	4000000
14	0	4000000
15	0	4000000
16	0	4000000
17	0	4000000
18	0	4000000
19	0	4000000
20	0	4000000
21	0	4000000
22	0	4000000
23	0	4000000
24	0	4000000
25	0	4000000
26	0	4000000
27	0	4000000
28	0	4000000
29	0	4000000
30	0	4000000
31	0	4000000
32	0	4000000
33	0	4000000
34	0	4000000
35	0	4000000
36	0	4000000
37	0	4000000
38	0	4000000
39	0	4000000
40	0	4000000
41	0	4000000
42	0	4000000
43	0	4000000
44	0	4000000
45	0	4000000
46	0	4000000
47	0	4000000
48	0	4000000
49	0	4000000
50	0	4000000


==> data/integer-coef-prob/integ-coef-snr-40.dat <==
# integer coefficient appearance probability wih SNR = 40 db
# two users

integ	integ_num	trial_num
0	542365	4000000
1	976104	4000000
2	741581	4000000
3	545503	4000000
4	416687	4000000
5	293749	4000000
6	193241	4000000
7	129037	4000000
8	77512	4000000
9	42715	4000000
10	23409	4000000
11	11170	4000000
12	4391	4000000
13	1749	4000000
14	574	4000000
15	158	4000000
16	45	4000000
17	8	4000000
18	1	4000000
19	0	4000000
20	1	4000000
21	0	4000000
22	0	4000000
23	0	4000000
24	0	4000000
25	0	4000000
26	0	4000000
27	0	4000000
28	0	4000000
29	0	4000000
30	0	4000000
31	0	4000000
32	0	4000000
33	0	4000000
34	0	4000000
35	0	4000000
36	0	4000000
37	0	4000000
38	0	4000000
39	0	4000000
40	0	4000000
41	0	4000000
42	0	4000000
43	0	4000000
44	0	4000000
45	0	4000000
46	0	4000000
47	0	4000000
48	0	4000000
49	0	4000000
50	0	4000000


==> data/integer-coef-prob/integ-coef-snr-50.dat <==
# integer coefficient appearance probability wih SNR = 50 db
# two users

integ	integ_num	trial_num
0	313464	4000000
1	600583	4000000
2	519778	4000000
3	438907	4000000
4	392465	4000000
5	337506	4000000
6	274792	4000000
7	237001	4000000
8	198164	4000000
9	156029	4000000
10	132414	4000000
11	104188	4000000
12	78063	4000000
13	62539	4000000
14	47003	4000000
15	33531	4000000
16	25000	4000000
17	17241	4000000
18	11313	4000000
19	7844	4000000
20	5134	4000000
21	3007	4000000
22	1811	4000000
23	1047	4000000
24	568	4000000
25	311	4000000
26	160	4000000
27	71	4000000
28	38	4000000
29	22	4000000
30	4	4000000
31	2	4000000
32	0	4000000
33	0	4000000
34	0	4000000
35	0	4000000
36	0	4000000
37	0	4000000
38	0	4000000
39	0	4000000
40	0	4000000
41	0	4000000
42	0	4000000
43	0	4000000
44	0	4000000
45	0	4000000
46	0	4000000
47	0	4000000
48	0	4000000
49	0	4000000
50	0	4000000


==> data/multi-linear-comb-three.dat <==
 snrdb           comb1         comb2         comb3 trialNum
     5      8.9661e+05    9.9931e+05         1e+06    1e+06
    10      6.0031e+05    9.5707e+05    9.9991e+05    1e+06
    15      1.7872e+05    6.0563e+05    9.4491e+05    1e+06
    20           17252    1.3784e+05    5.3196e+05    1e+06
    25             857         15421    1.7057e+05    1e+06
    30              31          1358         46528    1e+06
    35              95         12816    1.3176e+06    1e+08
    40               5          1220    3.8532e+05    1e+08


==> data/multi-linear-comb-two.dat <==
 snrdb           comb1         comb2   trialNum
     5      7.3349e+05    9.9593e+05    1e+06
    10       2.708e+05    8.1209e+05    1e+06
    15           47723    3.8553e+05    1e+06
    20            5723    1.3196e+05    1e+06
    25             648         41162    1e+06
    30            6296    1.2889e+06    1e+08
    35             667    4.0278e+05    1e+08
    40              67    1.2698e+05    1e+08

==> data/rank-failure-prob/rank-fail-sr-delta-2src-01.dat <==
# rank failure investigation,
# S-R distance is 0.1, while S-D is one
# number of sources = 2

 sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
  0          35.2        1e+07        38701            0.0038701
  5          40.2        1e+07        27207            0.0027207
 10          45.2        1e+07        15421            0.0015421
 15          50.2        1e+07         7825            0.0007825
 20          55.2        1e+07         3538            0.0003538
 25          60.2        1e+07         1514            0.0001514
 30          65.2        1e+07          619             6.19e-05
 35          70.2        1e+07          207             2.07e-05
 40          75.2        1e+07           81              8.1e-06

==> data/rank-failure-prob/rank-fail-sr-delta-2src-02.dat <==
# rank failure investigation,
# S-R distance is 0.2, while S-D is one
# SNR difference is 24.6037 dB

sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
 0          24.604      1e+07        5.2424e+05        0.052424
 5          29.604      1e+07        2.6002e+05        0.026002
10          34.604      1e+07        1.2147e+05        0.012147
15          39.604      1e+07             52899       0.0052899
20          44.604      1e+07             21632       0.0021632
25          49.604      1e+07              8535       0.0008535
30          54.604      1e+07              3205       0.0003205
35          59.604      1e+07              1179       0.0001179
40          64.604      1e+07               425        4.25e-05

==> data/rank-failure-prob/rank-fail-sr-delta-2src-025.dat <==
# rank failure investigation,
# S-R distance is 0.25, while S-D is one
# number of sources = 2

sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
 0          21.193      1e+07        3.6356e+05        0.036356
 5          26.193      1e+07        1.5718e+05        0.015718
10          31.193      1e+07             78526       0.0078526
15          36.193      1e+07             38618       0.0038618
20          41.193      1e+07             18143       0.0018143
25          46.193      1e+07              7489       0.0007489
30          51.193      1e+07              2919       0.0002919
35          56.193      1e+07              1111       0.0001111
40          61.193      1e+07               368        3.68e-05

==> data/rank-failure-prob/rank-fail-sr-delta-2src-05.dat <==
# rank failure investigation,
# S-R distance is 0.5, while S-D is one
# number of sources = 2

sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
 0          10.596      1e+07        2.0304e+06         0.20304
 5          15.596      1e+07        7.4961e+05        0.074961
10          20.596      1e+07        2.8991e+05        0.028991
15          25.596      1e+07        1.2755e+05        0.012755
20          30.596      1e+07             58098       0.0058098
25          35.596      1e+07             24353       0.0024353
30          40.596      1e+07              9513       0.0009513
35          45.596      1e+07              3487       0.0003487
40          50.596      1e+07              1294       0.0001294

==> data/rank-failure-prob/rank-fail-sr-delta-2src-06.dat <==
# rank failure investigation,
# S-R distance is 0.6, while S-D is one
# number of sources = 2

sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
 0          7.8091      1e+07         2.816e+06          0.2816
 5          12.809      1e+07        1.0928e+06         0.10928
10          17.809      1e+07        4.1426e+05        0.041425
15          22.809      1e+07        1.7266e+05        0.017267
20          27.809      1e+07             77818       0.0077818
25          32.809      1e+07             32677       0.0032677
30          37.809      1e+07             12933       0.0012933
35          42.809      1e+07              4809       0.0004809
40          47.809      1e+07              1790        0.000179


==> data/rank-failure-prob/rank-fail-sr-delta-2src-075.dat <==
# rank failure investigation,
# S-R distance is 0.75, while S-D is one
# number of sources = 2

 sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
     0          4.3978      1e+07         3.963e+06          0.3963    
     5          9.3978      1e+07        1.6297e+06         0.16297    
    10          14.398      1e+07        6.3078e+05        0.063078    
    15          19.398      1e+07        2.4787e+05        0.024787    
    20          24.398      1e+07        1.0819e+05        0.010819    
    25          29.398      1e+07             46486       0.0046486    
    30          34.398      1e+07             18114       0.0018114    
    35          39.398      1e+07              6902       0.0006902    
    40          44.398      1e+07              2499       0.0002499   



==> data/rank-failure-prob/rank-fail-sr-delta-3src-01.dat <==
# rank failure investigation,
# S-R distance is 0.1, while S-D is one
# number of sources = 3


sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
     0          35.2        1e+07        95234            0.0095234    
     5          40.2        1e+07        38441            0.0038441    
    10          45.2        1e+07        15317            0.0015317    
    15          50.2        1e+07         5735            0.0005735    
    20          55.2        1e+07         2194            0.0002194    
    25          60.2        1e+07          756             7.56e-05    
    30          65.2        1e+07          262             2.62e-05    
    35          70.2        1e+07           97              9.7e-06    
    40          75.2        1e+07           32              3.2e-06    


==> data/rank-failure-prob/rank-fail-sr-delta-3src-025.dat <==
# rank failure investigation,
# S-R distance is 0.25, while S-D is one
# number of sources = 3


sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
 0          21.193      1e+07        6.1328e+05        0.061328
 5          26.193      1e+07        2.5185e+05        0.025185
10          31.193      1e+07        1.0286e+05        0.010286
15          36.193      1e+07             40611       0.0040611
20          41.193      1e+07             15355       0.0015355
25          46.193      1e+07              5744       0.0005744
30          51.193      1e+07              2033       0.0002033
35          56.193      1e+07               754        7.54e-05
40          61.193      1e+07               251        2.51e-05


==> data/rank-failure-prob/rank-fail-sr-delta-3src-05.dat <==
# rank failure investigation,
# S-R distance is 0.5, while S-D is one
# number of sources = 3

sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
 0          10.596      1e+07        2.2116e+06         0.22116
 5          15.596      1e+07         9.486e+05         0.09486
10          20.596      1e+07        4.0007e+05        0.040007
15          25.596      1e+07        1.6327e+05        0.016327
20          30.596      1e+07             63990        0.006399
25          35.596      1e+07             24227       0.0024227
30          40.596      1e+07              8946       0.0008946
35          45.596      1e+07              3299       0.0003299
40          50.596      1e+07              1259       0.0001259

==> data/rank-failure-prob/rank-fail-sr-delta-3src-06.dat <==
# rank failure investigation,
# S-R distance is 0.6, while S-D is one
# number of sources = 3

sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
 0          7.8091      1e+07        2.9555e+06         0.29555
 5          12.809      1e+07        1.3021e+06         0.13021
10          17.809      1e+07        5.5932e+05        0.055933
15          22.809      1e+07         2.309e+05         0.02309
20          27.809      1e+07             91459       0.0091459
25          32.809      1e+07             35027       0.0035027
30          37.809      1e+07             12762       0.0012762
35          42.809      1e+07              4687       0.0004687
40          47.809      1e+07              1734       0.0001734


==> data/rank-failure-prob/rank-fail-sr-delta-3src-075.dat <==
# rank failure investigation,
# S-R distance is 0.75, while S-D is one
# number of sources = 3

 sd_snrdb    sr_snrdb    trial_num    rank_fail_num    rank_def_prob
     0          4.3978      1e+07        4.1434e+06         0.41434    
     5          9.3978      1e+07        1.8644e+06         0.18644    
    10          14.398      1e+07         8.259e+05         0.08259    
    15          19.398      1e+07        3.4917e+05        0.034917    
    20          24.398      1e+07        1.3971e+05        0.013971    
    25          29.398      1e+07             54125       0.0054125    
    30          34.398      1e+07             20254       0.0020254    
    35          39.398      1e+07              7301       0.0007301    
    40          44.398      1e+07              2715       0.0002715   


==> data/scenario-1/insausti-two-cf-scen-01.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward proposed by Insausti
# sr_delta = 0.25 (rd_delta = 0.75)
# coding_rate each user = 2 bpcu;

sd_snrdb    outage_num_snr    trial_num    sr_snrdb    rd_snrdb
 5          8.1756e+05        1e+06        26.193      9.3978
10          3.3613e+05        1e+06        31.193      14.398
15               62836        1e+06        36.193      19.398
20                7865        1e+06        41.193      24.398
25                 857        1e+06        46.193      29.398
30          986               1e+07        51.193      34.398
35          113               1e+07        56.193      39.398
40          299               2e+08        61.193      44.398

==> data/scenario-1/prop-two-cf-lim-fb-scen-01.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward with LIMITED FEEDBACK
# sr_delta = 0.25 (rd_delta = 0.75)
# coding_rate each user = 2 bpcu;


 sd_snrdb    outage_num_snr    direct_outage    trial_num    sr_snrdb    rd_snrdb
  5          8.1728e+05        9.9586e+05       1e+06        26.193      9.3978
 10          3.3545e+05        8.1276e+05       1e+06        31.193      14.398
 15               62189        3.8536e+05       1e+06        36.193      19.398
 20                7970        1.3187e+05       1e+06        41.193      24.398
 25                 892             41218       1e+06        46.193      29.398
 30          997               1.284e+05        1e+07        51.193      34.398
 35          110                   40396        1e+07        56.193      39.398
 40          143               1.2719e+05       1e+08        61.193      44.398

==> data/scenario-1/prop-two-cf-suf-fb-scen-01.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward with SUFFICIENT FEEDBACK
# sr_delta = 0.25 (rd_delta = 0.75)
# coding_rate each user = 2 bpcu;

# sd_snrdb    outage_num_snr    direct_outage    trial_num    sr_snrdb    rd_snrdb
#  5          7.7397e+06        8.6488e+06       1e+07        26.193      9.3978
# 10          3.0002e+06        5.4152e+06       1e+07        31.193      14.398
# 15          5.3581e+05        2.1656e+06       1e+07        36.193      19.398
# 20               64854        6.9006e+05       1e+07        41.193      24.398
# 25                7013        2.1026e+05       1e+07        46.193      29.398
# 30                 688             64280       1e+07        51.193      34.398
# 35          701               2.0171e+05       1e+08        56.193      39.398

sd_snrdb    outage_num_snr    direct_outage    trial_num    sr_snrdb    rd_snrdb
 0           9.917e+05             1e+06       1e+06        21.193      4.3978
 5          8.1195e+05         9.959e+05       1e+06        26.193      9.3978
10           3.278e+05        8.1282e+05       1e+06        31.193      14.398
15               59093        3.8469e+05       1e+06        36.193      19.398
20                7138        1.3233e+05       1e+06        41.193      24.398
25                 768             41063       1e+06        46.193      29.398
30          775               1.2859e+05       1e+07        51.193      34.398
35          373               2.0179e+05       5e+07        56.193      39.398
40          380               6.3516e+05       5e+08        61.193      44.398

==> data/scenario-1/soussi-two-cf-scen-01.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward proposed by Soussi (ignoring power allocation)
# sr_delta = 0.25 (rd_delta = 0.75)
# coding_rate each user = 2 bpcu;

sd_snrdb    outage_num_snr    trial_num    sr_snrdb    rd_snrdb
 5          8.1243e+05        1e+06        26.193      9.3978
10          3.4653e+05        1e+06        31.193      14.398
15               79904        1e+06        36.193      19.398
20               16586        1e+06        41.193      24.398
25                4026        1e+06        46.193      29.398
30                1120        1e+06        51.193      34.398
35                 337        1e+06        56.193      39.398
40                 109        1e+06        61.193      44.398

==> data/scenario-2/insausti-two-cf-scen-02.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward proposed by Insausti
# sr_delta = 0.5 (rd_delta = 0.5)
# coding_rate each user = 2 bpcu;

sd_snrdb    outage_num_snr    trial_num    sr_snrdb    rd_snrdb
 5          7.8961e+05        1e+06        15.596      15.596
10          3.1695e+05        1e+06        20.596      20.596
15               61610        1e+06        25.596      25.596
20                8484        1e+06        30.596      30.596
25                1080        1e+06        35.596      35.596
30          1552              1e+07        40.596      40.596
35           184              1e+07        45.596      45.596
40          644               2e+08        50.596      50.596

==> data/scenario-2/prop-two-cf-lim-fb-scen-02.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward with LIMITED FEEDBACK
# sr_delta = 0.5 (rd_delta = 0.5)
# coding_rate each user = 2 bpcu;

sd_snrdb    outage_num_snr    direct_outage    trial_num    sr_snrdb    rd_snrdb
 5          7.8946e+05        9.9603e+05       1e+06        15.596      15.596
10          3.1714e+05        8.1247e+05       1e+06        20.596      20.596
15               61577        3.8549e+05       1e+06        25.596      25.596
20                8641        1.3196e+05       1e+06        30.596      30.596
25                1099             40955       1e+06        35.596      35.596
30          1490              1.2965e+05       1e+07        40.596      40.596
35           192                   40448       1e+07        45.596      45.596
40          318               1.2723e+05       1e+08        50.596      50.596

==> data/scenario-2/prop-two-cf-suf-fb-scen-02.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward with SUFFICIENT FEEDBACK
# sr_delta = 0.5 (rd_delta = 0.5)
# coding_rate each user = 2 bpcu;

# sd_snrdb    outage_num_snr    direct_outage    trial_num    sr_snrdb    rd_snrdb
#  5          7.7777e+06        9.9587e+06       1e+07        15.596      15.596
# 10          2.9584e+06         8.123e+06       1e+07        20.596      20.596
# 15          5.2157e+05        3.8538e+06       1e+07        25.596      25.596
# 20               63031        1.3205e+06       1e+07        30.596      30.596
# 25                6826        4.1391e+05       1e+07        35.596      35.596
# 30                 673        1.2819e+05       1e+07        40.596      40.596
# 35                 680        4.038e+05        1e+08        45.596      45.596

sd_snrdb    outage_num_snr    direct_outage    trial_num    sr_snrdb    rd_snrdb
 0          9.8758e+05             1e+06       1e+06        10.596      10.596
 5           7.779e+05        9.9589e+05       1e+06        15.596      15.596
10           2.964e+05         8.127e+05       1e+06        20.596      20.596
15               52088        3.8499e+05       1e+06        25.596      25.596
20                6274        1.3226e+05       1e+06        30.596      30.596
25                 677             41203       1e+06        35.596      35.596
30          684               1.2862e+05       1e+07        40.596      40.596
35          336               2.0176e+05       5e+07        45.596      45.596
40          347               6.3512e+05       5e+08        50.596      50.596

==> data/scenario-2/soussi-two-cf-scen-02.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward proposed by Soussi (ignoring power allocation)
# sr_delta = 0.5 (rd_delta = 0.5)
# coding_rate each user = 2 bpcu;

sd_snrdb    outage_num_snr    trial_num    sr_snrdb    rd_snrdb
 5          7.7877e+05        1e+06        15.596      15.596
10          3.0185e+05        1e+06        20.596      20.596
15               58098        1e+06        25.596      25.596
20                8665        1e+06        30.596      30.596
25                1453        1e+06        35.596      35.596
30          3318              1e+07        40.596      40.596
35           863              1e+07        45.596      45.596
40          2666              1e+08        50.596      50.596

==> data/scenario-3/insausti-two-cf-scen-03.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward proposed by Insausti
# sr_delta = 0.75 (rd_delta = 0.25)
# coding_rate each user = 2 bpcu;

sd_snrdb    outage_num_snr    trial_num    sr_snrdb    rd_snrdb
 5          8.5223e+05        1e+06        9.3978      26.193
10          3.5579e+05        1e+06        14.398      31.193
15               71436        1e+06        19.398      36.193
20               10708        1e+06        24.398      41.193
25                1522        1e+06        29.398      46.193
30          2268              1e+07        34.398      51.193
35           411              1e+07        39.398      56.193
40          624               1e+08        44.398      61.193

==> data/scenario-3/prop-two-cf-lim-fb-scen-03.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward with LIMITED FEEDBACK
# sr_delta = 0.75 (rd_delta = 0.25)
# coding_rate each user = 2 bpcu;

sd_snrdb    outage_num_snr    direct_outage    trial_num    sr_snrdb    rd_snrdb
 5           8.519e+05        9.9587e+05       1e+06        9.3978      26.193
10          3.5643e+05        8.1212e+05       1e+06        14.398      31.193
15               71249         3.858e+05       1e+06        19.398      36.193
20               10757        1.3227e+05       1e+06        24.398      41.193
25                1491             41644       1e+06        29.398      46.193
30          2327              1.2844e+05       1e+07        34.398      51.193
35           359                   40801       1e+07        39.398      56.193
40          620               1.2723e+05       1e+08        44.398      61.193


==> data/scenario-3/prop-two-cf-suf-fb-scen-03.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward with SUFFICIENT FEEDBACK
# sr_delta = 0.75 (rd_delta = 0.25)
# coding_rate each user = 2 bpcu;

# sd_snrdb    outage_num_snr    direct_outage    trial_num    sr_snrdb    rd_snrdb
#  5          8.1802e+06        8.6487e+06       1e+07        9.3978      26.193
# 10          3.4416e+06        5.4153e+06       1e+07        14.398      31.193
# 15          6.2625e+05        2.1657e+06       1e+07        19.398      36.193
# 20               75265        6.8985e+05       1e+07        24.398      41.193
# 25                8091        2.1012e+05       1e+07        29.398      46.193
# 30                 774             64351       1e+07        34.398      51.193
# 35          782               2.0168e+05       1e+08        39.398      56.193

sd_snrdb    outage_num_snr    direct_outage    trial_num    sr_snrdb    rd_snrdb
 0          9.9668e+05             1e+06       1e+06        4.3978      21.193
 5          8.4835e+05        9.9589e+05       1e+06        9.3978      26.193
10          3.3519e+05        8.1275e+05       1e+06        14.398      31.193
15               56926        3.8492e+05       1e+06        19.398      36.193
20                6721        1.3226e+05       1e+06        24.398      41.193
25                 718             41217       1e+06        29.398      46.193
30          720               1.2865e+05       1e+07        34.398      51.193
35          350               2.0177e+05       5e+07        39.398      56.193
40          362               6.3517e+05       5e+08        44.398      61.193

==> data/scenario-3/soussi-two-cf-scen-03.dat <==
# Number of sources: TWO
# MARC with Compute-and-Forward proposed by Soussi (ignoring power allocation)
# sr_delta = 0.75 (rd_delta = 0.25)
# coding_rate each user = 2 bpcu;

 sd_snrdb    outage_num_snr    trial_num    sr_snrdb    rd_snrdb
  5           8.502e+05        1e+06        9.3978      26.193
 10          3.4689e+05        1e+06        14.398      31.193
 15               62412        1e+06        19.398      36.193
 20                7634        1e+06        24.398      41.193
 25                 834        1e+06        29.398      46.193
 30                 930        1e+07        34.398      51.193
 35                 160        1e+07        39.398      56.193
 40                 302        1e+08        44.398      61.193


==> data/two-user-marc-baseline.dat <==
# marc but without relay (served as the baseline)
# two sources
# target_rate = 2

snrdb    outage_num_snr    trial_num
 5       9.9117e+05        1e+06
10       7.7669e+05        1e+06
15       3.7753e+05        1e+06
20       1.3939e+05        1e+06
25            46492        1e+06
30            14790        1e+06
35             4671        1e+06
40             1489        1e+06
